A Robust Self-Learning Method for Fully Unsupervised Cross-Lingual Mappings of Word Embeddings: Making the Method Robustly Reproducible as Well

In this paper, we reproduce the experiments of Artetxe et al. (2018b) regarding the robust self-learning method for fully unsupervised cross-lingual mappings of word embeddings. We show that the reproduction of their method is indeed feasible with some minor assumptions. We further investigate the robustness of their model by introducing four new languages that are less similar to English than the ones proposed by the original paper. In order to assess the stability of their model, we also conduct a grid search over sensible hyperparameters. We then propose key recommendations applicable to any research project in order to deliver fully reproducible research.

==> grid_search_data/csls_en_de.csv <==
x0,y0,x1,y1,x2,y2
1.0,48.58,1.0,48.900333270898365,1.0,48.25966672910163
2.0,48.526666666666664,2.0,49.11524712090475,2.0,47.93808621242858
3.0,48.733333333333334,3.0,49.06389675807627,3.0,48.4027699085904
4.0,48.8,4.0,49.09796584442591,4.0,48.50203415557409
5.0,48.54666666666667,5.0,48.76374643695093,5.0,48.3295868963824
6.0,48.38666666666667,6.0,48.595733333333335,6.0,48.177600000000005
7.0,48.2,7.0,48.48627632338937,7.0,47.91372367661064
8.0,48.279999999999994,8.0,48.540023383563856,8.0,48.01997661643613
9.0,48.266666666666666,9.0,48.540755378988464,9.0,47.99257795434487
10.0,48.29333333333333,10.0,48.59244300478438,10.0,47.99422366188228
11.0,48.38,11.0,48.60669819388587,11.0,48.153301806114136
12.0,48.266666666666666,12.0,48.54691544503649,12.0,47.98641788829684
13.0,48.36666666666667,13.0,48.82771821837573,13.0,47.905615114957605
14.0,48.24666666666666,14.0,48.69571155925042,14.0,47.797621774082906
15.0,48.306666666666665,15.0,48.785698579312715,15.0,47.827634754020615
16.0,48.273333333333326,16.0,48.86768715238577,16.0,47.67897951428088
17.0,48.3,17.0,48.66140614272588,17.0,47.938593857274114
18.0,48.339999999999996,18.0,48.76320672122367,18.0,47.916793278776325
19.0,48.33333333333333,19.0,48.59466666666666,19.0,48.071999999999996
20.0,48.24666666666667,20.0,48.73575114471384,20.0,47.7575821886195


==> grid_search_data/csls_en_es.csv <==
x3,y3,x4,y4,x5,y5
1.0,36.64666666666667,1.0,37.32323741848958,1.0,35.97009591484375
2.0,36.9,2.0,37.66247107048945,2.0,36.137528929510545
3.0,36.93333333333333,3.0,37.67939308667455,3.0,36.18727357999211
4.0,37.03333333333334,4.0,37.560067506222175,4.0,36.5065991604445
5.0,37.17333333333333,5.0,37.574801217755265,5.0,36.7718654489114
6.0,37.14,6.0,37.79189441544539,6.0,36.48810558455461
7.0,37.18666666666667,7.0,37.721602658683985,7.0,36.65173067464935
8.0,37.34,8.0,37.92567243025053,8.0,36.75432756974948
9.0,37.10666666666666,9.0,38.01044182061198,9.0,36.202891512721344
10.0,37.333333333333336,10.0,38.049024141806754,10.0,36.61764252485992
11.0,37.42,11.0,37.97143810370904,11.0,36.86856189629096
12.0,37.12666666666667,12.0,38.05880643682516,12.0,36.19452689650819
13.0,37.120000000000005,13.0,37.645273499130596,13.0,36.59472650086941
14.0,36.89333333333333,14.0,37.41008654758985,14.0,36.37658011907681
15.0,37.040000000000006,15.0,37.78880094966702,15.0,36.29119905033299
16.0,36.980000000000004,16.0,37.509320973827165,16.0,36.45067902617284
17.0,37.00666666666667,17.0,37.68172157472148,17.0,36.33161175861186
18.0,37.02666666666666,18.0,37.626026562258986,18.0,36.42730677107433
19.0,36.64666666666667,19.0,37.56515202855329,19.0,35.728181304780044
20.0,36.90666666666666,20.0,37.410030215428606,20.0,36.40330311790471


==> grid_search_data/csls_en_fi.csv <==
x6,y6,x7,y7,x8,y8
1.0,31.699438202247194,1.0,32.63943278974071,1.0,30.75944361475368
2.0,32.31039325842697,2.0,33.17094882312887,2.0,31.449837693725076
3.0,32.162921348314605,3.0,32.743627040661075,3.0,31.582215655968135
4.0,31.98033707865169,4.0,32.88332556615279,4.0,31.07734859115059
5.0,32.247191011235955,5.0,33.411534846230644,5.0,31.082847176241266
6.0,32.42977528089887,6.0,33.55101705715325,6.0,31.30853350464449
7.0,32.682584269662925,7.0,33.99299074502289,7.0,31.372177794302964
8.0,32.61938202247191,8.0,33.72093566040576,8.0,31.51782838453806
9.0,33.139044943820224,9.0,34.0362453212347,9.0,32.241844566405746
10.0,33.30056179775281,10.0,33.945565563122635,10.0,32.65555803238299
11.0,32.71067415730337,11.0,33.52216937716427,11.0,31.899178937442475
12.0,32.43679775280899,12.0,33.66550379934508,12.0,31.208091706272903
13.0,32.514044943820224,13.0,33.50658433987492,13.0,31.52150554776553
14.0,32.352528089887635,14.0,33.860366492210396,14.0,30.844689687564877
15.0,32.633426966292134,15.0,33.53189338437979,15.0,31.73496054820448
16.0,32.61938202247191,16.0,33.89469339294388,16.0,31.344070651999942
17.0,32.66151685393258,17.0,33.60402735671093,17.0,31.719006351154235
18.0,32.492977528089895,18.0,33.57159047946606,18.0,31.414364576713727
19.0,32.06460674157304,19.0,33.00862357502768,19.0,31.120589908118394
20.0,32.25421348314607,20.0,33.446294205265794,20.0,31.06213276102634


==> grid_search_data/csls_en_it.csv <==
x9,y9,x10,y10,x11,y11
1.0,47.19333333333334,1.0,47.793404973500856,1.0,46.59326169316583
2.0,47.52,2.0,47.96809332361314,2.0,47.07190667638687
3.0,47.533333333333324,3.0,47.954720671644395,3.0,47.11194599502225
4.0,47.92,4.0,48.432106655557874,4.0,47.40789334444213
5.0,47.94,5.0,48.2928,5.0,47.587199999999996
6.0,48.04666666666667,6.0,48.333241039406296,6.0,47.76009229392704
7.0,48.279999999999994,7.0,48.559027644986415,7.0,48.00097235501357
8.0,48.11333333333333,8.0,48.70365172576613,8.0,47.52301494090053
9.0,48.21333333333333,9.0,48.51015094287383,9.0,47.916515723792834
10.0,48.239999999999995,10.0,48.722582976169775,10.0,47.757417023830214
11.0,48.21999999999999,11.0,48.70908447804715,11.0,47.73091552195283
12.0,48.17333333333333,12.0,48.42938666111227,12.0,47.917280005554396
13.0,47.973333333333336,13.0,48.4378896282117,13.0,47.50877703845497
14.0,48.040000000000006,14.0,48.630752078098574,14.0,47.44924792190144
15.0,47.84,15.0,48.1503161398746,15.0,47.52968386012541
16.0,47.89333333333333,16.0,48.21446510967721,16.0,47.572201556989455
17.0,48.1,17.0,48.851191290921,17.0,47.348808709079
18.0,47.986666666666665,18.0,48.37779458549743,18.0,47.595538747835896
19.0,47.713333333333324,19.0,48.337394925735154,19.0,47.089271740931494
20.0,47.79333333333334,20.0,48.24389655617534,20.0,47.34277011049133


==> grid_search_data/stochastic_en_de.csv <==
x24,y24,z24
0,0,48.33
1,0,48.3
2,0,48.28
3,0,48.27
0,1,48.33
1,1,48.27
2,1,48.25
3,1,48.27
0,2,48.29
1,2,48.14
2,2,48.16
3,2,48.2
0,3,48.35
1,3,48.33
2,3,48.3
3,3,48.41
0,4,48.39
1,4,48.41
2,4,48.37
3,4,48.4


==> grid_search_data/stochastic_en_es.csv <==
x25,y25,z25
0,0,37.31
1,0,37.21
2,0,37.18
3,0,37.11
0,1,37.39
1,1,37.56
2,1,37.46
3,1,37.11
0,2,37.64
1,2,37.52
2,2,37.4
3,2,37.57
0,3,37.34
1,3,37.55
2,3,37.51
3,3,37.57
0,4,37.51
1,4,37.47
2,4,37.59
3,4,37.68


==> grid_search_data/stochastic_en_fi.csv <==
x26,y26,z26
0,0,32.76
1,0,32.74
2,0,32.58
3,0,32.37
0,1,33.36
1,1,33.31
2,1,32.99
3,1,32.66
0,2,32.59
1,2,32.44
2,2,32.4
3,2,32.61
0,3,33.37
1,3,33.32
2,3,33.35
3,3,33.14
0,4,33.03
1,4,33.05
2,4,33.04
3,4,33.05


==> grid_search_data/stochastic_en_it.csv <==
x27,y27,z27
0,0,48.15
1,0,48.07
2,0,48.29
3,0,48.01
0,1,48.17
1,1,48.17
2,1,48.1
3,1,48.01
0,2,48.33
1,2,48.28
2,2,48.05
3,2,47.99
0,3,48.17
1,3,48.25
2,3,48.21
3,3,48.22
0,4,48.26
1,4,48.21
2,4,48.19
3,4,48.15


==> grid_search_data/voc_cutoff_en_de.csv <==
x12,y12,x13,y13,x14,y14
1.0,46.96,1.0,47.37813333333333,1.0,46.54186666666667
1.1,47.1,1.1,47.461406142725885,1.1,46.73859385727412
1.2,47.81333333333333,1.2,48.26522091030599,1.2,47.36144575636067
1.3,47.93333333333333,1.3,48.3547206716444,1.3,47.51194599502226
1.4,48.20666666666666,1.4,48.73404872931195,1.4,47.679284604021376
1.5,47.7,1.5,48.114236003585724,1.5,47.28576399641428
1.6,47.81333333333333,1.6,48.27641717983296,1.6,47.350249486833704
1.7,47.693333333333335,1.7,48.11955510137851,1.7,47.26711156528816
1.8,48.053333333333335,1.8,48.37233132009118,1.8,47.73433534657549
1.9,47.96666666666667,1.9,48.40881455545,1.9,47.52451877788334
2.0,48.29333333333333,2.0,48.59244300478438,2.0,47.99422366188228
2.1,48.06666666666666,2.1,48.370308561009324,2.1,47.763024772324
2.2,48.05333333333333,2.2,48.42659199253183,2.2,47.68007467413482
2.3,47.74666666666667,2.3,47.89904887618529,2.3,47.59428445714805
2.4,47.86666666666666,2.4,48.192024042827434,2.4,47.541309290505886
2.5,47.806666666666665,2.5,48.06438161686466,2.5,47.54895171646867
2.6,47.86,2.6,48.048902608652064,2.6,47.671097391347935
2.7,47.98666666666667,2.7,48.30026666666667,2.7,47.67306666666667
2.8,47.906666666666666,2.8,48.28175056246718,2.8,47.53158277086615
2.9,48.21333333333333,2.9,48.68373333333333,2.9,47.74293333333333
3.0,47.97333333333333,3.0,48.55240931760099,3.0,47.39425734906567


==> grid_search_data/voc_cutoff_en_es.csv <==
x15,y15,x16,y16,x17,y17
1.0,36.620000000000005,1.0,37.19863354743933,1.0,36.04136645256068
1.1,37.220000000000006,1.1,37.82177639258006,1.1,36.61822360741995
1.2,36.88666666666667,1.2,37.35797320055825,1.2,36.41536013277509
1.3,37.00666666666667,1.3,37.472140876478555,1.3,36.54119245685478
1.4,37.25333333333333,1.4,38.00122166724422,1.4,36.505444999422444
1.5,37.72666666666667,1.5,38.396643992982845,1.5,37.05668934035049
1.6,37.733333333333334,1.6,38.36270734331821,1.6,37.103959323348455
1.7,37.373333333333335,1.7,37.958276498663665,1.7,36.788390168003005
1.8,37.49333333333334,1.8,37.96155049092869,1.8,37.02511617573799
1.9,37.519999999999996,1.9,38.33768523147833,1.9,36.70231476852166
2.0,37.413333333333334,2.0,37.94506800401035,2.0,36.881598662656316
2.1,37.36,2.1,37.863363548761946,2.1,36.85663645123805
2.2,37.19333333333333,2.2,37.99765008685771,2.2,36.389016579808946
2.3,37.059999999999995,2.3,37.52179160283015,2.3,36.59820839716984
2.4,37.14666666666666,2.4,37.73626154075866,2.4,36.55707179257466
2.5,37.166666666666664,2.5,37.8412155364884,2.5,36.49211779684493
2.6,37.160000000000004,2.6,37.59415954056852,2.6,36.72584045943149
2.7,36.88666666666667,2.7,37.34325272281235,2.7,36.43008061052099
2.8,36.693333333333335,2.8,37.41661789082859,2.8,35.97004877583808
2.9,36.48,2.9,36.90861853540052,2.9,36.05138146459947
3.0,36.55333333333333,3.0,37.2902979668885,3.0,35.81636869977815


==> grid_search_data/voc_cutoff_en_fi.csv <==
x18,y18,x19,y19,x20,y20
1.0,30.99719101123596,1.0,32.00713806748805,1.0,29.987243954983864
1.1,31.067415730337075,1.1,32.6939042496391,1.1,29.440927211035053
1.2,31.664325842696634,1.2,32.68221395823566,1.2,30.64643772715761
1.3,32.02949438202247,1.3,33.0603285424992,1.3,30.99866022154574
1.4,31.86095505617978,1.4,32.78026549943296,1.4,30.941644612926602
1.5,31.594101123595504,1.5,32.84117220928632,1.5,30.347030037904688
1.6,32.31039325842697,1.6,33.29228206126245,1.6,31.32850445559149
1.7,32.64747191011235,1.7,33.96256860287845,1.7,31.332375217346254
1.8,32.233146067415724,1.8,33.549034835355364,1.8,30.917257299476084
1.9,32.71067415730337,1.9,33.65388791376582,1.9,31.767460400840925
2.0,33.293539325842694,2.0,33.9606341797602,2.0,32.62644447192519
2.1,32.83005617977529,2.1,34.331851621881356,2.1,31.328260737669222
2.2,33.01966292134831,2.2,33.97881046979667,2.2,32.06051537289996
2.3,32.85112359550561,2.3,33.38703831143969,2.3,32.315208879571536
2.4,32.35955056179775,2.4,33.590336355504824,2.4,31.12876476809067
2.5,32.69662921348315,2.5,34.12065919250001,2.5,31.272599234466295
2.6,32.81601123595506,2.6,33.80290381656396,2.6,31.829118655346154
2.7,32.33848314606742,2.7,33.867779415776255,2.7,30.809186876358577
2.8,32.731741573033716,2.8,33.63105102805851,2.8,31.832432118008928
2.9,33.01966292134831,2.9,33.78551793193139,2.9,32.25380791076524
3.0,33.04775280898876,3.0,34.1107078586956,3.0,31.984797759281925


==> grid_search_data/voc_cutoff_en_it.csv <==
x21,y21,x22,y22,x23,y23
1.0,47.66666666666667,1.0,48.02688980738796,1.0,47.30644352594538
1.1,47.79333333333334,1.1,48.36424349945212,1.1,47.22242316721455
1.2,47.98,1.2,48.41356924860203,1.2,47.54643075139796
1.3,48.053333333333335,1.3,48.80122166724422,1.3,47.30544499942245
1.4,47.86666666666667,1.4,48.341402242189154,1.4,47.39193109114418
1.5,48.0,1.5,48.4783185363565,1.5,47.5216814636435
1.6,48.04,1.6,48.56004676712772,1.6,47.519953232872275
1.7,47.63333333333334,1.7,47.82933333333334,1.7,47.43733333333334
1.8,47.86,1.8,48.370938413335914,1.8,47.349061586664085
1.9,47.873333333333335,1.9,48.387602540828574,1.9,47.359064125838096
2.0,48.26,2.0,48.72912790958922,2.0,47.79087209041078
2.1,48.21333333333333,2.1,48.75145160203559,2.1,47.675215064631075
2.2,47.833333333333336,2.2,48.41255672144308,2.2,47.25410994522359
2.3,48.07333333333333,2.3,48.40621291783466,2.3,47.740453748832
2.4,48.059999999999995,2.4,48.52547420981188,2.4,47.59452579018811
2.5,48.019999999999996,2.5,48.59567527883926,2.5,47.44432472116073
2.6,47.80666666666666,2.6,48.17369814578891,2.6,47.439635187544404
2.7,48.28666666666667,2.7,48.77224762913443,2.7,47.80108570419891
2.8,48.239999999999995,2.8,48.71545432775165,2.8,47.76454567224834
2.9,48.04666666666667,2.9,48.556266666666666,2.9,47.53706666666667
3.0,47.75333333333334,3.0,48.249350609018144,3.0,47.25731605764853

